Lightweight Simulation of Hybrid Aerial- and Ground-based Vehicular Communication Networks

Cooperating small-scale Unmanned Aerial Vehicles (UAVs) will open up new application fields within next-generation Intelligent Transportation Sytems (ITSs), e.g., airborne near field delivery. In order to allow the exploitation of the potentials of hybrid vehicular scenarios, reliable and efficient bidirectional communication has to be guaranteed in highly dynamic environments. For addressing these novel challenges, we present a lightweight framework for integrated simulation of aerial and ground-based vehicular networks. Mobility and communication are natively brought together using a shared codebase coupling approach, which catalyzes the development of novel context-aware optimization methods that exploit interdependencies between both domains. In a proof-of-concept evaluation, we analyze the exploitation of UAVs as local aerial sensors as well as aerial base stations. In addition, we compare the performance of Long Term Evolution (LTE) and Cellular Vehicle-to-Everything (C-V2X) for connecting the ground- and air-based vehicles.

==> fig/eps/content/dataFileList.dat <==
data1.dat
masterPage.dat
page1.dat
